Seismic response of cylinder assemblies in axial flow

Earthquakes are a great challenge for the safety of nuclear reactors. To address this challenge, we need to better understand how the reactor core responds to seismic forcing. The reactor core is made of fuel assemblies, which are themselves composed of flexible fuel rods immersed in a strong axial flow. This gives rise to strongly-coupled fluid-structure interactions whose accurate modelling generally requires high computational costs. In this paper, we introduce a new model able to capture the mechanical response of the reactor core subjected to seismic forcing with low computational costs. This model is based on potential flow theory for the fluid part and Euler-Bernoulli beam theory for the structural part allowing us to predict the response to seismic forcing in presence of axial flow.. The linear equations are solved in the Fourier space to decrease computational time. For validation purposes, we first use the proposed model to compute the response of a single cylinder in axial flow. We then implement a multiple cylinder geometry made of 4 fuel assemblies, each made of 8x8 cylinders, corresponding to an experimental facility available at CEA. The comparison between numerical results and experiments show good agreement. The model can correctly predict the added mass. It can also qualitatively capture the coupling between assemblies and the effect of confinement. This shows that a potential flow approach can give insight into the complex fluid-structure interactions within a nuclear reactor and, in particular, be used to predict the response to seismic forcing at low computational cost.

==> Images/Figure_11.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'CouplingRatios.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{409.25192525bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4502165)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{CouplingRatios.pdf}}%
    \put(0.33653748,0.14623511){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}External\end{tabular}}}}%
    \put(0.33653748,0.10958289){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}excitation\end{tabular}}}}%
    \put(0.33653748,0.0436089){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$100\%$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{CouplingRatios.pdf}}%
    \put(0.11738606,0.0436089){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$11\%$\end{tabular}}}}%
    \put(0.11738606,0.25985712){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$12\%$\end{tabular}}}}%
    \put(0.33486496,0.25985712){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$24\%$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{CouplingRatios.pdf}}%
    \put(0.04325832,0.32365247){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$11\%$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{CouplingRatios.pdf}}%
    \put(0.25950656,0.32365247){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$12\%$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{CouplingRatios.pdf}}%
    \put(0.04325832,0.10740423){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$10\%$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{CouplingRatios.pdf}}%
    \put(0.88632109,0.14623511){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}External\end{tabular}}}}%
    \put(0.88632109,0.10958289){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}excitation\end{tabular}}}}%
    \put(0.88632109,0.0436089){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$100\%$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{CouplingRatios.pdf}}%
    \put(0.6671695,0.0436089){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$6.2\%$\end{tabular}}}}%
    \put(0.6671695,0.25985712){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$5.4\%$\end{tabular}}}}%
    \put(0.88464857,0.25985712){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$20.9\%$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{CouplingRatios.pdf}}%
    \put(0.59304185,0.32365247){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$7.5\%$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{CouplingRatios.pdf}}%
    \put(0.80929017,0.32365247){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$5.9\%$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{CouplingRatios.pdf}}%
    \put(0.59304185,0.10740423){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$5.9\%$\end{tabular}}}}%
  \end{picture}%
\endgroup%

